SIGL: Securing Software Installations Through Deep Graph Learning

Many users implicitly assume that software can only be exploited after it is installed. However, recent supply-chain attacks demonstrate that application integrity must be ensured during installation itself. We introduce SIGL, a new tool for detecting malicious behavior during software installation. SIGL collects traces of system call activity, building a data provenance graph that it analyzes using a novel autoencoder architecture with a graph long short-term memory network (graph LSTM) for the encoder and a standard multilayer perceptron for the decoder. SIGL flags suspicious installations as well as the specific installation-time processes that are likely to be malicious. Using a test corpus of 625 malicious installers containing real-world malware, we demonstrate that SIGL has a detection accuracy of 96%, outperforming similar systems from industry and academia by up to 87% in precision and recall and 45% in accuracy. We also demonstrate that SIGL can pinpoint the processes most likely to have triggered malicious behavior, works on different audit platforms and operating systems, and is robust to training data contamination and adversarial attack. It can be used with application-specific models, even in the presence of new software versions, as well as application-agnostic meta-models that encompass a wide range of applications and installers.

==> data.txt <==
0.006009628293062209  0 b
0.013588722217005998 0 b
0.00854150372674084 0 b
0.006921520321005894 0 b
0.008547830280644757 0 b
0.006955696866035662 0 b
0.0068175748124887844 0 b
0.005952506376583316 0 b
0.006839998035895722 0 b
0.006010503475202589 0 b
0.008659221200328955 0 b
0.006846664414211065 0 b
0.006537116162273193 0 b
0.0065369376069659355 0 b
0.007871483243062308 0 b
0.006554901205361334 0 b
0.007813742287133251 0 b
0.006280488097923905 0 b
0.008848042420808996 0 b
0.011528754845135797 0 b
0.0033762755074205966 0  a
0.0033719379431210905 0  a
0.005048621375938471 0  a
0.0033727487668808245 0  a
0.002957766454198269 0  a
0.005356679229893665 0  a
0.0033736121250999914 0  a
0.005318032537408473 0  a
0.005051316949250069 0  a
0.005325047546034439 0  a
0.005410720270922553 0  a
0.005051844657910073 0  a
0.005052989251275484 0  a
0.005049183735935467 0  a
0.005049139616109472 0  a
0.0033857483805602045 0  a
0.005049316779344954 0  a
0.005051530658165142 0  a
0.0053949473575558475 0  a
0.0033751402622034035 0  a
0.005049166953323727 0  a
0.0053201304074695895 0  a
0.003389543010944107 0  a
0.005049465047840399 0  a
0.005050954012826782 0  a
0.005297313877478583 0  a
0.000419991632196512 1 b
0.00040834181569548555 1 b
0.002438546901416372 1 b
0.002469588241406255 1 b
0.0024504827397464845 1 b
0.002457473511742319 1 b
0.0016737826319237741 1 b
0.001654391972889245 1 b
0.0016516505174235926 1 b
0.0007822719678953196 1 b
0.001587337706193474 1 b
0.002487365295299042 1 b
0.0016673382546257133 1 b
0.005715600809968631 1 b
0.0024460181392688303 1 b
0.005133227242192107 1 b
0.003775290631946116 1 b
0.0017209806689038566 1 b
0.003617945528329962 1 b
0.0017138255120584844 1 b
0.0035770426174867856 1 b
0.002457154271849768 1 b
0.0016886927828623707 1 b
0.0015963577292072808 1 b
0.0016758918933664096 1 b
0.005291979137115629 1 b
0.002572203475206881 1 b
0.0017100358294995126 1 b
0.0006412814393121117 1 b
0.003967642872680329 1 b
0.007156462913198998 1 b
0.0016453727418839156 1 b
0.0024933634271875186 1 b
0.0017575306772615183 1 b
0.0024728933099340345 1 b
0.001694143639950838 1 b
0.001664563496997388 1 b
0.0024796787531160473 1 b
0.0024875895774528938 1 b
0.0016774868943948795 1 b
0.0016710984765936254 1 b
0.0017197504852620841 1 b
0.0024639484783638135 1 b
0.0024760952495096527 1 b
0.0023605421058933928 1 b
5.6225106082234324e-05 1 a
2.267847737508714e-05 1 a
2.8756312712896475e-05 1 a
3.612830213242103e-05 1 a
5.417194078962979e-05 1 a
0.00018634655221381238 1 a
3.090732411839149e-05 1 a
2.488267555891037e-05 1 a
1.5429488261528852e-05 1 a
2.7915466235983184e-05 1 a
1.6761756219951484e-05 1 a
1.5497484045423112e-05 1 a
6.168326629563295e-05 1 a
1.7763910018933797e-05 1 a
3.8944015480506015e-05 1 a
3.998049557138341e-05 1 a
3.110516050501818e-05 1 a
7.597825899195041e-05 1 a
1.972090188922982e-05 1 a
3.2564974556395885e-05 1 a
2.435147308830674e-05 1 a
0.006781975248244636 2 b
0.005475845306806469 2 b
0.003332810014367682 2 b
0.00245286527161085 2 b
0.0009133399410277536 2 b
0.0009353456268502159 2 b
0.0037303171601469434 2 b
0.0009152993729240316 2 b
0.0026686393342927454 2 b
0.0009117415841968624 2 b
0.0024596610333437008 2 b
0.0026627273584307874 2 b
0.0009020594769619806 2 b
0.0008298569603887015 2 b
0.004761924471330818 2 b
0.000820593014331958 2 b
0.01135263291208978 2 b
0.0009191387081628316 2 b
0.0024792231994831718 2 b
0.0024621831343186774 2 b
0.0008189682229022814 2 b
0.002849037212436961 2 b
0.0009103051533269978 2 b
0.0009057016077835632 2 b
0.003086669462830477 2 b
0.0024591977264880383 2 b
0.0009343260244205109 2 b
0.0024916509184452727 2 b
0.002636866465940365 2 b
6.73347889090974e-05 2 b
0.003108706958669618 2 b
0.0024731118531267477 2 b
0.0008932339356956629 2 b
0.0008236398460117776 2 b
0.0009062674294687969 2 b
0.0030920644973898813 2 b
0.0009014176605912063 2 b
0.004785923841699106 2 b
0.002726538852990339 2 b
0.0025035865948597434 2 b
0.003071515453534281 2 b
5.6064557224871385e-05 2 b
0.0025880315082085436 2 b
1.4202045477141776e-05 2 a
1.4026187859509503e-05 2 a
1.5261127582612693e-05 2 a
9.001758310813316e-06 2 a
1.700125927234167e-05 2 a
4.7368409371571273e-05 2 a
1.1257123263581509e-05 2 a
9.27570764697686e-06 2 a
1.2939067552536394e-05 2 a
3.293284284876549e-05 2 a
1.220627734600975e-05 2 a
1.3910645582597076e-05 2 a
8.895025521731501e-06 2 a
1.3599892131324091e-05 2 a
1.2911106238109525e-05 2 a
1.3329238952817227e-05 2 a
1.1077046068741038e-05 2 a
1.0279400529167139e-05 2 a
1.8723731784702662e-05 2 a
9.119528661554837e-06 2 a
1.2627635090891724e-05 2 a
1.3336603057493022e-05 2 a
9.234557304164207e-06 2 a
0.0008521873442154994 3 b
0.00429149907440462 3 b
0.0009086623235780887 3 b
0.0008138619121100015 3 b
0.014219022310321653 3 b
0.005730129262731941 3 b
0.000812608356978712 3 b
0.00225754386721758 3 b
0.002259460494100787 3 b
0.000892347878066849 3 b
0.00222992016448748 3 b
7.042258534713803e-05 3 b
0.0008232414356331863 3 b
0.0008248542027220921 3 b
0.0051672056302508205 3 b
0.000831657499754055 3 b
0.0008419617676553899 3 b
0.0022651492599458254 3 b
0.0008403252497550909 3 b
0.0022532226006464597 3 b
0.0008315073756192077 3 b
5.570928517389173e-05 3 b
0.0022561576459028125 3 b
0.0022534925810310203 3 b
0.005304572212735508 3 b
0.0022609595202274036 3 b
6.968478668739367e-05 3 b
0.0022528834084444135 3 b
0.0008966030194673443 3 b
0.0008402051504274429 3 b
0.0008432600419080372 3 b
0.0008245092687284619 3 b
0.0008364145838236605 3 b
0.0008541727423764541 3 b
0.0009324626061792995 3 b
0.002261450532341794 3 b
0.0022774573333602145 3 b
0.0009001329371627252 3 b
0.0009118659343678234 3 b
0.01863598318530798 3 b
0.0042703042723196425 3 b
0.0022588605843005356 3 b
0.0022459998165217307 3 b
0.0022423532312191383 3 b
2.0689489177724798e-05 3 a
1.5896779938949655e-05 3 a
1.2491073155670033e-05 3 a
1.657964032308396e-05 3 a
3.3858051137118865e-05 3 a
2.7392960630077473e-05 3 a
1.4265497557397964e-05 3 a
3.7111769041942884e-05 3 a
1.907234111112034e-05 3 a
2.6167645581395368e-05 3 a
3.5147133966902046e-05 3 a
3.452918448299295e-05 3 a
4.215614328182441e-05 3 a
3.213003094133942e-05 3 a
1.5640132665876754e-05 3 a
1.666235462452462e-05 3 a
2.933280942027038e-05 3 a
2.808598501933883e-05 3 a
1.4949775503676841e-05 3 a
2.5495882774543483e-05 3 a
4.489983167443275e-05 3 a
0.0013438370356391584 4 b
0.014056428072587019 4 b
0.0011011468810521014 4 b
0.011755696748772481 4 b
0.0011152827109356784 4 b
0.01007023769689477 4 b
0.001166924454434756 4 b
0.0010806986256169805 4 b
0.013065272752489015 4 b
0.003510214366061016 4 b
0.011629581255026293 4 b
0.012777819497513903 4 b
0.005617891793861169 4 b
0.011339937219720472 4 b
0.009005799478592225 4 b
0.0030754017886770327 4 b
0.0011428884089353458 4 b
0.0013012759213128118 4 b
0.0011829856472721641 4 b
0.001253763554185007 4 b
0.0012736630138087104 4 b
0.0015054024341285993 4 b
0.0014941000502864533 4 b
0.01200350459083778 4 b
0.011962746588020233 4 b
0.012512179001728796 4 b
0.0014955858513904634 4 b
0.002848322361356055 4 b
0.009026569522661286 4 b
0.015884664129890362 4 b
0.0012580851080365029 4 b
0.0011788569116370018 4 b
0.010728251123117982 4 b
0.030218495717247135 4 b
0.028442367671857982 4 b
0.004341924299502761 4 b
0.0022217689754719843 4 b
0.0007990165265792668 4 b
0.013186631863807426 4 b
0.041467331103953044 4 b
0.009196674671528638 4 b
4.188737258084391e-05 4 a
4.402219921534803e-05 4 a
0.00037150233484877816 4 a
0.00013797218252674262 4 a
0.00020456953861058025 4 a
6.696193190911323e-05 4 a
6.127397726658472e-05 4 a
3.834574456225007e-05 4 a
4.907890196605721e-05 4 a
4.0113615163452364e-05 4 a
6.363408980183998e-05 4 a
3.329886076657888e-05 4 a
5.5692893097223544e-05 4 a
3.935026009133063e-05 4 a
2.174579789012293e-05 4 a
3.3296300867594626e-05 4 a
0.0003739416460043814 4 a
4.3352936100180106e-05 4 a
3.491497576263161e-05 4 a
6.49961946444809e-05 4 a
7.139640694573531e-05 4 a
6.289134508335475e-05 4 a
0.00035640363690856385 4 a
4.088437791549387e-05 4 a
0.004541873334795319 5 b
0.0008509994302362103 5 b
0.0009539646963956307 5 b
0.0007970628601870752 5 b
0.0007224398534818384 5 b
0.0022276204174548416 5 b
0.0009530034735380781 5 b
0.0019578781457536758 5 b
0.0006624882789143893 5 b
0.0016507304899940258 5 b
0.0021739918391377906 5 b
0.001620802592051795 5 b
0.0006429099074338208 5 b
0.0014985458153028077 5 b
0.0009008374861700434 5 b
0.0016618217924582338 5 b
0.0010259359410570107 5 b
0.0021784873549276764 5 b
0.000674043222857563 5 b
0.0068829500513012485 5 b
0.001107235285499025 5 b
0.0018258236353800418 5 b
0.0006813787586370042 5 b
0.0019471454816008 5 b
0.0006452919517138337 5 b
0.0007473575262811127 5 b
0.024789881242373857 5 b
0.0021804101830639414 5 b
0.0010899993774103004 5 b
0.0021991883821487063 5 b
0.006318763908701828 5 b
0.001663433975860663 5 b
0.0006671925249787512 5 b
0.0017633062248831879 5 b
0.001375405869390423 5 b
0.0009519368283809948 5 b
0.00098189456716224 5 b
0.0009358389403800296 5 b
0.0009900245194724181 5 b
0.007169702827144167 5 b
0.008831696409324914 5 b
0.0008152147643291459 5 b
0.0006495743071583363 5 b
0.0016435600078531388 5 b
0.002205770242144889 5 b
0.003010066958059611 5 b
0.0016587991506578127 5 b
0.0014497867673429858 5 b
0.0016009317375643263 5 b
0.0002486834695371808 5 a
0.00044439908664948934 5 a
0.0001541549517895373 5 a
0.0003623301565451324 5 a
0.0003154436012774949 5 a
0.00021361808026702894 5 a
0.0002581968541572541 5 a
0.0002025989087856911 5 a
0.00038568642207836645 5 a
0.00037548484916815976 5 a
0.0003309211143068128 5 a
0.00012494918439606348 5 a
0.00023601321113110333 5 a
0.0004811623384230048 5 a
0.0003633897741065284 5 a
0.00011732062273053718 5 a
0.00023329688106362925 5 a
0.0004188658242564461 5 a
0.001584029039700065 6 b
0.0016632460640184212 6 b
0.005499968650795155 6 b
0.005315404845645006 6 b
0.007037036792146272 6 b
0.00525253009425372 6 b
0.0016881309655042442 6 b
0.007628405332421295 6 b
0.0047942465686083265 6 b
0.001532996253686584 6 b
0.0019859453317905874 6 b
0.002366662791142753 6 b
0.0015589935176215136 6 b
0.007855039340462283 6 b
0.005239914908277804 6 b
0.004670819365947806 6 b
0.0021426370967612208 6 b
0.004522405924990076 6 b
0.001682121670583414 6 b
0.005746916620823329 6 b
0.0046562154349247395 6 b
0.005564926724942582 6 b
0.0018966206433755019 6 b
0.005313933200285861 6 b
0.0014740888947855214 6 b
0.0016616238893726498 6 b
0.004331953664188001 6 b
0.0030105743469742556 6 b
0.0018749067744469772 6 b
0.005162577585386402 6 b
0.0053177010850390454 6 b
0.0049670683098344435 6 b
0.0016309376046427316 6 b
0.0017100177794295303 6 b
0.0054381661505250945 6 b
0.001675116943990174 6 b
0.001588355611042428 6 b
0.0046362150506331955 6 b
0.004765295334716521 6 b
0.00463424555512317 6 b
0.041394821930774 6 b
0.00031543365199868524 6 a
0.0004303377690159654 6 a
0.00038343888852453715 6 a
0.0004949817097335254 6 a
0.0002101386651853693 6 a
0.0002593009391609885 6 a
0.00038912562995041804 6 a
0.0002934948970283728 6 a
0.00028933888618428116 6 a
0.00029877263285709447 6 a
0.00018768270244109837 6 a
0.0001286087006155138 6 a
0.0003752600401869856 6 a
0.00022295172926334173 6 a
0.000180994972542461 6 a
0.000542964570990505 6 a
0.0002325588385557476 6 a
0.0002856400834348513 6 a
0.0005536585153113238 6 a
0.0004934639442455725 6 a
0.00019173180521101676 6 a
0.0004346458448500958 6 a
0.00022729539316159136 6 a
0.0002180811898062616 6 a
0.0003789764466785339 6 a
0.0059238659572114615 7 b
0.0059463682295844075 7 b
0.006331405568217436 7 b
0.0043176215159878685 7 b
0.007904294549855587 7 b
0.009457802647875399 7 b
0.0038478545555273016 7 b
0.0037175660064551037 7 b
0.002416550501948074 7 b
0.00763001381223682 7 b
0.007853344591594036 7 b
0.0026058778614017767 7 b
0.0017453289661031044 7 b
0.009215511364976009 7 b
0.0079712089348556 7 b
0.00348275886315538 7 b
0.0024804058197885693 7 b
0.005972001601720305 7 b
0.008237686314701412 7 b
0.00538076940919475 7 b
0.004349945246131423 7 b
0.005622658876547085 7 b
0.008083524326528792 7 b
0.007917659372195861 7 b
0.007548325013477011 7 b
0.0039421536992755675 7 b
0.007938753253133745 7 b
0.005607339126035526 7 b
0.008122887722582055 7 b
0.0046388362960348576 7 b
0.008456998143175189 7 b
0.003688932546327687 7 b
0.005868640157156632 7 b
0.008418882021385498 7 b
0.007494532468816744 7 b
0.006107830132623029 7 b
0.007683256287965314 7 b
0.003494660286296884 7 b
0.007687588291451919 7 b
0.007884330190772202 7 b
0.007654773548887245 7 b
1.154837917850296e-07 7 a
1.7757056537929248e-06 7 a
1.2763931094223053e-06 7 a
1.842007515380011e-07 7 a
2.2697650663491254e-06 7 a
1.8297308547851702e-07 7 a
1.1350719136666777e-07 7 a
3.1059432439331964e-07 7 a
1.2470760279968263e-06 7 a
1.8422769246709364e-07 7 a
1.408771879589192e-06 7 a
7.556680990044998e-08 7 a
3.0705832696965464e-07 7 a
4.610687939793847e-07 7 a
8.205644587076294e-08 7 a
8.146553275756986e-08 7 a
2.2935170533753598e-07 7 a
8.269392836416891e-05 7 a
8.277861888634671e-05 7 a
8.360097167626761e-08 7 a
1.8355204029334076e-07 7 a
0.00010357654852831325 7 a
1.8519622089380522e-07 7 a
1.1372238638983993e-07 7 a
1.1388558327252978e-07 7 a
0.004385911495733441 8 b
0.002884470320427251 8 b
0.0029033037994530674 8 b
0.0028489296904510653 8 b
0.0029179965934822234 8 b
0.0018578877243703592 8 b
0.004393057598747981 8 b
0.0012596457310681034 8 b
0.00024098091168944506 8 b
0.0039070704692780725 8 b
0.0031815576243566616 8 b
0.0032459360480686823 8 b
0.002907785659685847 8 b
0.0028021046709781365 8 b
0.003774316358903179 8 b
0.0018226911680278698 8 b
0.0017971356478400924 8 b
0.0017609278501130483 8 b
0.0028792115079588516 8 b
0.002358647479277464 8 b
0.0001280603588431308 8 b
0.0018205142327458188 8 b
0.0028513606039013728 8 b
0.0017950358542005145 8 b
0.0012791698953525778 8 b
0.003509257552265728 8 b
0.0013097582307323946 8 b
0.0017917086899425843 8 b
0.00014912563912928737 8 b
0.025634793631424364 8 b
0.005208506856410164 8 b
0.0017765298223538875 8 b
0.009990335820476318 8 b
0.0024388561698477067 8 b
0.021133309759501784 8 b
0.0024337313684483506 8 b
0.0017933701609911422 8 b
0.023745615253878635 8 b
0.001286411554155995 8 b
0.002924366686515966 8 b
0.0029745634843823523 8 b
0.0013147593197325505 8 b
0.0036116213340215753 8 b
0.00015309884610141926 8 b
0.003623340953375991 8 b
8.238011273170707e-05 8 a
8.216389556930051e-05 8 a
0.0001020795629637026 8 a
8.192756586991572e-05 8 a
9.676110936086737e-05 8 a
8.167623135370721e-05 8 a
8.732915821796301e-05 8 a
8.353676835233986e-05 8 a
8.378826079239806e-05 8 a
3.4234331324306056e-05 8 a
9.97499078274992e-05 8 a
8.257519654180189e-05 8 a
8.754469553502038e-05 8 a
8.234742070766372e-05 8 a
7.836859611691339e-05 8 a
8.714666134974342e-05 8 a
8.291088159546036e-05 8 a
9.243602904552765e-05 8 a
0.00010707349136813876 8 a
8.407176423342943e-05 8 a
8.122699954223735e-05 8 a
0.00637699793728862 9 b
0.004181155153549087 9 b
0.00637699793728862 9 b
0.008685963053248919 9 b
0.005123697415450845 9 b
0.00637699793728862 9 b
0.00637699793728862 9 b
0.0011658279939408208 9 b
0.005132168428834992 9 b
0.004195732635231704 9 b
0.026185273535183205 9 b
0.004034869110815492 9 b
0.005115249710727978 9 b
0.004142128386358227 9 b
0.00637699793728862 9 b
0.005509267815244594 9 b
0.0011727799177384066 9 b
0.00519018159705701 9 b
0.001559734493947898 9 b
0.00637699793728862 9 b
0.0011798107234594858 9 b
0.004901376057514829 9 b
0.0059157140112700785 9 b
0.0011934085560902118 9 b
0.005315172106842685 9 b
0.0015575461926519505 9 b
0.004184171900097874 9 b
0.005148418717889553 9 b
0.005335491283186053 9 b
0.0016194502290534948 9 b
0.014663174291249071 9 b
0.004930280259943202 9 b
0.00637699793728862 9 b
0.00637699793728862 9 b
0.0041253370760274966 9 b
0.0015483581252488652 9 b
0.0041007964940679995 9 b
0.0011615002256172766 9 b
0.001536034394782025 9 b
0.001577488421628873 9 b
0.0011794254885302334 9 b
0.0015533573056519105 9 b
0.00737819427073913 9 b
0.00020777422769425612 9 a
0.00021891237529103125 9 a
0.00023506996259833293 9 a
0.00018831566906890698 9 a
0.00022586587393974507 9 a
0.0001828469822950696 9 a
0.0002191121859659527 9 a
0.00021768183085007028 9 a
0.000229576546256603 9 a
0.00022181875066055713 9 a
0.0002299045732355279 9 a
0.0001770203273851744 9 a
0.00021785597798571762 9 a
0.00017286519709887131 9 a
0.00018004367163804906 9 a
0.00018871383325231732 9 a
0.00024841165510616764 9 a
0.00021802112060160598 9 a
0.00021537719266524804 9 a
0.00021838078560347784 9 a
0.00019965712305195968 9 a
0.0001991921838711976 9 a
0.0005731406820948156 10 b
0.001253490662453654 10 b
0.0012491817698928168 10 b
0.0008213096301716253 10 b
0.0007785439330716323 10 b
0.0017585431299670315 10 b
0.0008141924266329651 10 b
0.0006780971700201552 10 b
0.00047640325089873145 10 b
0.0012512962338807375 10 b
0.005534814918934235 10 b
0.0008202212970138788 10 b
0.002781271777172944 10 b
0.00255536249096681 10 b
0.000485975415983307 10 b
0.0004151869744699618 10 b
0.005876367141825765 10 b
0.0010280881613869326 10 b
0.0011658484335870922 10 b
0.005876367141825765 10 b
0.005441868033806812 10 b
0.004037054499086941 10 b
0.0008144869454658158 10 b
0.005876367141825765 10 b
0.0015482727367940193 10 b
0.0007397512406434499 10 b
0.0031830402148726547 10 b
0.0011196620772853303 10 b
0.0003983934026506676 10 b
0.0012375169802055824 10 b
0.000676446929067833 10 b
0.0009332653846032291 10 b
0.001141982983665862 10 b
0.003516087933486619 10 b
0.0008027721229343829 10 b
0.0012891924501357982 10 b
0.0008532437569184338 10 b
0.0035192088743553236 10 b
0.0007925909230131639 10 b
0.0010259830991844656 10 b
0.002264201940711949 10 b
0.0006764401264369832 10 b
0.0015514176303380784 10 b
0.003538408637941207 10 b
0.005024965736337517 10 b
0.0020743832787849274 10 b
0.0008176587454438262 10 b
0.0012489971860537882 10 b
0.0012586126009736507 10 b
0.003929450522296043 10 b
0.00067296599202346 10 b
0.00028620244420602585 10 a
5.673076974686952e-05 10 a
0.00023820575461515266 10 a
0.0002250472384286872 10 a
0.00032932832553780346 10 a
0.00019802928511548204 10 a
0.000250874764521499 10 a
0.00026289041695311147 10 a
0.00022320891436452474 10 a
0.0001766702663635923 10 a
0.00023472130157174714 10 a
0.0002563942425860739 10 a
0.00020919431892385513 10 a
0.00022688617304451582 10 a
0.00022520096698333542 10 a
0.00013541941291937828 10 a
0.00028615658269490733 10 a
0.00014685099278418217 10 a
0.00026065167222369894 10 a
0.0001347957730668159 10 a
0.0002902071213284133 10 a
0.00025182822654236804 10 a
0.00029691564589095565 10 a
5.8456036475987274e-05 10 a
0.0002657356216154516 10 a
0.00027520794329651444 10 a
5.2900526442361836e-05 10 a
0.000273789227696255 10 a
5.348786787984774e-05 10 a
0.0001675776717864236 10 a
0.00022649191402929463 10 a
8.31723407367191e-05 10 a
0.0002750130948570292 10 a
0.009612552383968173 11 b
0.001421396467787208 11 b
0.0018370949519035977 11 b
0.0014291479548216718 11 b
0.002952771980256676 11 b
0.0030600994133489655 11 b
0.0029184874534672898 11 b
0.0018087509880994309 11 b
0.0029612556789623858 11 b
0.0014444890917417151 11 b
0.002322346331705159 11 b
0.0023101642374651946 11 b
0.001821625748869415 11 b
0.0014498982138130788 11 b
0.0017028243173048154 11 b
0.002942621294998494 11 b
0.0018393290399922064 11 b
0.0018305452903517889 11 b
0.002322818333522313 11 b
0.028417677497902638 11 b
0.010202214352407238 11 b
0.0016552124877609758 11 b
0.00900064228693403 11 b
0.0029374890669351394 11 b
0.0029382543987315044 11 b
0.002317385894797855 11 b
0.0015834660189343718 11 b
0.0014288705082810265 11 b
0.0018277215141129888 11 b
0.002041261096967295 11 b
0.009640356175575574 11 b
0.0023321792499598443 11 b
0.0020574964408851286 11 b
0.001847662228876786 11 b
0.003048514990590119 11 b
0.0015836871901669506 11 b
0.0018409571176736905 11 b
0.001756040478406035 11 b
0.006588456438056693 11 b
0.023751338019451118 11 b
0.0014298452540261457 11 b
0.0008732157714612532 11 a
0.00024394804284589102 11 a
0.0009092717175682721 11 a
0.0003763378138967172 11 a
0.0007384070927184531 11 a
0.00042380826262008515 11 a
0.00023675827422890938 11 a
0.0002620679865195917 11 a
0.000424919229602864 11 a
0.0006615629668614317 11 a
0.0006057333703485884 11 a
0.0005975597751396463 11 a
0.0003566301026450806 11 a
0.0002490065479277581 11 a
0.00033537685240583035 11 a
0.00025358809221581556 11 a
0.0006606250909441947 11 a
0.0005510838563644256 11 a
0.0006086595435822506 11 a
0.0004762265382139785 11 a
0.00052467063508991 11 a
0.0006424468041790064 11 a
0.00021403397541936258 11 a
0.0068606178137280835 12 b
0.02265154743537967 12 b
0.007563014387192698 12 b
0.006714436541766929 12 b
0.007622222990670172 12 b
0.006752131602496802 12 b
0.011439755804153429 12 b
0.015227698810203395 12 b
0.006615138225820902 12 b
0.007437684077727828 12 b
0.007692586943532422 12 b
0.011041854138103204 12 b
0.009758995305864163 12 b
0.006619497637176594 12 b
0.0073044052842250315 12 b
0.007379827649052211 12 b
0.00818339041208704 12 b
0.006563772579359764 12 b
0.006446979388556608 12 b
0.026628435896293712 12 b
0.007614999227653798 12 b
3.965154412618515e-06 12 a
1.0832265422328438e-06 12 a
1.662614292917325e-06 12 a
2.1621461727547883e-06 12 a
3.923873853983926e-06 12 a
9.276689061418821e-07 12 a
9.344792888197239e-07 12 a
1.617331663233402e-06 12 a
2.638914455767453e-06 12 a
7.290199409146978e-07 12 a
0.00018677514220884553 12 a
0.0001802930298633544 12 a
1.4715993463409168e-06 12 a
7.693180058449605e-06 12 a
4.920155484609333e-05 12 a
9.296369478097326e-07 12 a
1.7366555941352586e-06 12 a
1.0670089039008396e-06 12 a
1.8979331119119415e-06 12 a
8.778311961891893e-06 12 a
2.815213834488755e-06 12 a
1.4484683950950097e-05 12 a
3.527908438226994e-06 12 a
9.296043313121689e-07 12 a
1.2453746426782016e-06 12 a
0.0014862992057213858 13 b
0.003206151443875578 13 b
0.0014021372624784681 13 b
0.006115468741861733 13 b
0.004172315036020572 13 b
0.004130636198041979 13 b
0.00325808531291655 13 b
0.00328888145123432 13 b
0.003269348829437028 13 b
0.0032670240899922535 13 b
0.004376718834843795 13 b
0.003959439668612218 13 b
0.003234724763870409 13 b
0.004107389295422915 13 b
0.003414854337347906 13 b
0.004119434458501194 13 b
0.004052152038863081 13 b
0.0032592122635787027 13 b
0.004240566621110473 13 b
0.0031423824824625625 13 b
0.004214297645188975 13 b
0.004090526923342481 13 b
0.003230613425310627 13 b
0.0006435197466085224 13 a
0.00028218110111486567 13 a
0.0004858073099513046 13 a
0.0005943837381640886 13 a
0.0002849684129840271 13 a
0.00028958527988556625 13 a
0.0005970151997895472 13 a
0.0002863487433716192 13 a
0.0002821504670558055 13 a
0.0002531218817813015 13 a
0.00028266722778763924 13 a
0.0002977360741749513 13 a
0.0002820805143983202 13 a
0.0003134201946071008 13 a
0.0002818971048523813 13 a
0.00028153340775554156 13 a
0.000281969625186885 13 a
0.0002831409050505565 13 a
0.00044594910454245066 13 a
0.0005852192913678575 13 a
0.0002850569618618784 13 a
0.0005264622901232502 13 a
0.002416209665260319 14 b
0.0020637294710673664 14 b
0.009563155291180375 14 b
0.002202772884547554 14 b
0.0021500314099348293 14 b
0.00943144015146557 14 b
0.00307491859152403 14 b
0.0020907349005927327 14 b
0.007428039335010898 14 b
0.0022395859568916008 14 b
0.009627607046953252 14 b
0.01281718112298675 14 b
0.0022621464036747417 14 b
0.003021336599710699 14 b
0.002518260178741122 14 b
0.0022261159470227834 14 b
0.010408352298462977 14 b
0.002116192339753529 14 b
0.010119629153676278 14 b
0.003003319355202724 14 b
0.0030201535681206038 14 b
0.002461627182904965 14 b
0.0021310743327754996 14 b
0.0005406338932953011 14 a
0.00043511257466172194 14 a
0.00038849116473302906 14 a
0.0002825033702811723 14 a
0.00038328652659384615 14 a
0.00032866227123876714 14 a
0.0007655255793895558 14 a
0.0003191341608199465 14 a
0.0004373502693917002 14 a
0.0003885900291654449 14 a
0.00046088832848832336 14 a
0.00033212867117728985 14 a
0.0004023819004417036 14 a
0.0003279983605899748 14 a
0.000435702274614945 14 a
0.0003902941577074324 14 a
0.0004357599046970568 14 a
0.00044372011129852903 14 a
0.00036624353217750447 14 a
0.0003330334117212185 14 a
0.0004541793215765618 14 a
0.0004282701611635385 14 a
0.0003150331583423587 14 a
0.011141670578138689 15 b
0.005253033745576289 15 b
0.0028521857525331 15 b
0.006148914891105002 15 b
0.002899034851038118 15 b
0.0027481204457615706 15 b
0.0027501724815326505 15 b
0.0027606274000551894 15 b
0.002699997137066285 15 b
0.0026728440322657363 15 b
0.002871743807225151 15 b
0.00572002403914197 15 b
0.0027644073849685544 15 b
0.0014962856088988812 15 b
0.003325257201314731 15 b
0.002835536740962323 15 b
0.0026926924667518616 15 b
0.002666527082951168 15 b
0.0057618757086902415 15 b
0.002912368725008583 15 b
0.0028553914738544215 15 b
7.530944306050695e-05 15 a
6.784951961962667e-05 15 a
0.00023115612356645532 15 a
0.00026298156403944126 15 a
0.00023376459233562735 15 a
0.00015713032512057882 15 a
7.122389375677657e-05 15 a
0.00017563358563582834 15 a
0.00018975107793835802 15 a
0.00011839626256562158 15 a
0.00012804774307426762 15 a
0.00022437734474235727 15 a
0.00019022160046679455 15 a
9.204544796737004e-05 15 a
0.00016707372172109988 15 a
0.000166938658675504 15 a
0.0002144782243697119 15 a
0.00013643635411247654 15 a
0.00014574226351841282 15 a
0.00019858036158361978 15 a
7.895879988389885e-05 15 a
6.755477140215667e-05 15 a
7.456208209818739e-05 15 a
0.00023385872154639895 15 a
8.35605702468418e-05 15 a
0.013282783770180467 16 b
0.0014132158288456998 16 b
0.0006282856939723918 16 b
0.009526008605949078 16 b
0.01394130461663464 16 b
0.009231255567957062 16 b
0.011318786297637246 16 b
0.010520882258616554 16 b
0.013162576098093775 16 b
0.009892688294063333 16 b
0.014652701162574186 16 b
0.009143692679766759 16 b
0.010079651962111236 16 b
0.009587801526622313 16 b
0.0029943394053785757 16 b
0.003346701063947281 16 b
0.0032310498310693307 16 b
0.006522501384461697 16 b
0.006409332590294385 16 b
0.00963867486545496 16 b
0.003072798490753869 16 b
0.017698997572835044 16 b
0.006150245524452742 16 b
0.01086379260052399 16 b
0.00067215787605737 16 b
0.0006118484911810501 16 b
0.0077757853862989645 16 b
0.006421194776075968 16 b
0.006272947763824791 16 b
0.00036243111690553796 16 a
0.0002675723621114215 16 a
0.00024941728236028174 16 a
0.0003239210703567005 16 a
0.0002670513535909451 16 a
0.0004550315291975927 16 a
0.00025565130888611744 16 a
0.00028712148870668763 16 a
0.00027837581562134973 16 a
0.0004567295318368326 16 a
0.0003111793355848671 16 a
0.00027847752398218713 16 a
0.00027050070618992556 16 a
0.0004988177422649314 16 a
0.0005309848309820647 16 a
0.00042291169894199184 16 a
0.0002869624676036514 16 a
0.0003607143296888179 16 a
0.013909812252718532 17 b
0.002552787491780946 17 b
0.007780120190304657 17 b
0.0019929392345230646 17 b
0.015803416505543056 17 b
0.0032110944876225208 17 b
0.0019928655584202635 17 b
0.0021929422915924306 17 b
0.0020305406807171263 17 b
0.0025046276289083045 17 b
0.022848834015422863 17 b
0.0019924148241057082 17 b
0.002035762053100754 17 b
0.001991388566586686 17 b
0.0019851496035797654 17 b
0.0022305966907699344 17 b
0.002484155280689661 17 b
0.0030731562325384326 17 b
0.0021875307260440778 17 b
0.02289411612805527 17 b
0.0021700083333284375 17 b
7.850828813822221e-06 17 a
6.472040111793545e-06 17 a
1.8829084496769592e-05 17 a
1.4900823630634001e-05 17 a
7.971465778679156e-06 17 a
4.309546352074002e-05 17 a
6.22565152575888e-06 17 a
0.00012331919831001098 17 a
1.8528964990058147e-05 17 a
7.208397698183614e-06 17 a
2.6975125889433916e-05 17 a
7.2083066990729295e-06 17 a
4.678814199273299e-06 17 a
7.478277134090531e-06 17 a
7.158216847027021e-06 17 a
8.628827140046652e-06 17 a
9.718536886855307e-06 17 a
1.4581175873281308e-05 17 a
6.6986232545973e-06 17 a
5.217634012914696e-06 17 a
6.274402020374743e-06 17 a
3.16227175221353e-05 17 a
5.240598176606617e-06 17 a
6.274673772960711e-06 17 a
0.007952957137271864 18 b
0.007974987020032787 18 b
0.0023220131930128925 18 b
0.007815926036869376 18 b
0.002316907339711331 18 b
1.8871303133447688e-05 18 b
0.007767722258143489 18 b
0.007990219699837535 18 b
0.009221058768192904 18 b
0.006866396439219435 18 b
0.007677560313793578 18 b
0.007699633363462749 18 b
0.007809697506097073 18 b
0.007748210190543088 18 b
0.006813705515623575 18 b
0.0069145718342868865 18 b
0.008839017651968354 18 b
0.010350422458579107 18 b
0.006856432791314999 18 b
0.007746361836907877 18 b
0.007886099089125326 18 b
5.7753058617760986e-06 18 a
2.761347732342929e-06 18 a
6.233413301100662e-06 18 a
2.765127104875317e-06 18 a
3.0932956322782977e-06 18 a
4.983907874885467e-06 18 a
4.3562322092480826e-06 18 a
6.25417030105485e-06 18 a
3.738106028986333e-06 18 a
3.954720307174464e-06 18 a
6.256489946689662e-06 18 a
4.225617244152866e-06 18 a
3.5072337875496455e-06 18 a
3.466200301346922e-06 18 a
8.808720776079895e-06 18 a
1.158614352761033e-05 18 a
2.241364464750421e-06 18 a
4.59064343562996e-06 18 a
3.851985119881658e-06 18 a
7.44399872831637e-06 18 a
3.7247933792032927e-06 18 a
4.432648320394068e-06 18 a
0.002968664008066689 19 b
0.0024139794729626436 19 b
0.004120899090162736 19 b
0.0044398874857786985 19 b
0.003336287138493799 19 b
0.004664427888593757 19 b
0.003012906222865784 19 b
0.00405435137825833 19 b
0.002700664316958543 19 b
0.0031879049743885044 19 b
0.0027898155318870485 19 b
0.003517135869301617 19 b
0.003333386761647667 19 b
0.002786273717312843 19 b
0.0032533218085129753 19 b
0.003168840185381672 19 b
0.0031383472300504814 19 b
0.015309578726359274 19 b
0.002550019185209494 19 b
0.002866172082613435 19 b
0.002831394727550451 19 b
0.003882513086213894 19 b
0.0030845146394777507 19 b
0.0008181233802885243 19 a
0.0019112705816766349 19 a
0.0012149594215495403 19 a
0.0010218372687858834 19 a
0.0017184178458694531 19 a
0.001572809533944989 19 a
0.0015237709357997843 19 a
0.0013028720387379604 19 a
0.0012105528766212525 19 a
0.001205055356531612 19 a
0.0011454851452860665 19 a
0.0011557215828608715 19 a
0.0017454217270068007 19 a
0.0015139845428171978 19 a
0.001165712655903062 19 a
0.0017322561063403432 19 a
0.0012212190509565805 19 a
0.0016800273068919146 19 a
0.0015702907281801202 19 a
0.0010082674065771432 19 a

